How LSTM Encodes Syntax: Exploring Context Vectors and Semi-Quantization on Natural Text

Long Short-Term Memory recurrent neural network (LSTM) is widely used and known to capture informative long-term syntactic dependencies. However, how such information are reflected in its internal vectors for natural text has not yet been sufficiently investigated. We analyze them by learning a language model where syntactic structures are implicitly given. We empirically show that the context update vectors, i.e. outputs of internal gates, are approximately quantized to binary or ternary values to help the language model to count the depth of nesting accurately, as Suzgun et al. (2019) recently show for synthetic Dyck languages. For some dimensions in the context vector, we show that their activations are highly correlated with the depth of phrase structures, such as VP and NP. Moreover, with an $L_1$ regularization, we also found that it can accurately predict whether a word is inside a phrase structure or not from a small number of components of the context vector. Even for the case of learning from raw text, context vectors are shown to still correlate well with the phrase structures. Finally, we show that natural clusters of the functional words and the part of speeches that trigger phrases are represented in a small but principal subspace of the context-update vector of LSTM.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> pdf/fig4/parentheses2_nowords_each/stat.txt <==
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (s s)
Maximum Correlation: 0.8091128647820032 at 86
Minimum Overlap Rate: 0.22066188909429113 at 86
 (Occurance Rate: 0.9356105368830688 )
TAG: (in in)
Maximum Correlation: 0.3188564932510369 at 22
Minimum Overlap Rate: 0.08453936327051101 at 178
 (Occurance Rate: 0.028029400683769485 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (vp vp)
Maximum Correlation: 0.853061614867694 at 86
Minimum Overlap Rate: 0.25361026133717457 at 86
 (Occurance Rate: 0.6949714160018908 )
TAG: (np np)
Maximum Correlation: 0.7809949649617587 at 5
Minimum Overlap Rate: 0.3418418529808139 at 153
 (Occurance Rate: 0.6198714363605304 )
TAG: (nn nn)
Maximum Correlation: 0.3083237037286193 at 123
Minimum Overlap Rate: 0.07159243471716925 at 10
 (Occurance Rate: 0.03782026831283039 )


==> pdf/fig4/parentheses2a_words_each/stat.txt <==
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (s s)
Maximum Correlation: 0.8152110538281645 at 285
Minimum Overlap Rate: 0.38969378300304675 at 132
 (Occurance Rate: 0.9286221345512341 )
TAG: (pp pp)
Maximum Correlation: 0.7652495073524124 at 175
Minimum Overlap Rate: 0.3572394272270467 at 175
 (Occurance Rate: 0.37114668207889134 )
TAG: (sbar sbar)
Maximum Correlation: 0.7263657181872789 at 545
Minimum Overlap Rate: 0.3388453295709544 at 545
 (Occurance Rate: 0.3471771128463824 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )
TAG: (np np)
Maximum Correlation: 0.9582211536675428 at 347
Minimum Overlap Rate: 0.06404109123664084 at 347
 (Occurance Rate: 0.58855642319121 )
TAG: (vp vp)
Maximum Correlation: 0.8647291450143859 at 590
Minimum Overlap Rate: 0.2770062657689647 at 590
 (Occurance Rate: 0.7025807100093604 )

